CAD-Estate: Large-scale CAD Model Annotation in RGB Videos

We propose a method for annotating videos of complex multi-object scenes with a globally-consistent 3D representation of the objects. We annotate each object with a CAD model from a database, and place it in the 3D coordinate frame of the scene with a 9-DoF pose transformation. Our method is semi-automatic and works on commonly-available RGB videos, without requiring a depth sensor. Many steps are performed automatically, and the tasks performed by humans are simple, well-specified, and require only limited reasoning in 3D. This makes them feasible for crowd-sourcing and has allowed us to construct a large-scale dataset by annotating real-estate videos from YouTube. Our dataset CAD-Estate offers 101k instances of 12k unique CAD models placed in the 3D representations of 20k videos. In comparison to Scan2CAD, the largest existing dataset with CAD model annotations on real scenes, CAD-Estate has 7x more instances and 4x more unique CAD models. We showcase the benefits of pre-training a Mask2CAD model on CAD-Estate for the task of automatic 3D object reconstruction and pose estimation, demonstrating that it leads to performance improvements on the popular Scan2CAD benchmark. The dataset is available at https://github.com/google-research/cad-estate.

==> data/class_histogram.txt <==
class	cadestate	scan2cad
cabinet	23500	1401
chair	20375	4677
table	15836	2616
lamp	8947	135
stove	6040	92
pillow	5231	5
sofa	4406	577
bed	2384	355
microwave	2292	99
bathtub	1476	474
pot	1320	38
faucet	1239	22
bookshelf	1126	824
dishwasher	900	37
display	834	770
washer	794	121
bench	629	62
clock	507	15
jar	504	1
bowl	441	12
loudspeaker	309	4
bottle	285	3
basket	285	85
car	272	0
piano	158	30
vessel	126	0
ashcan	122	1044
printer	114	128
guitar	72	19
laptop	66	51
mug	58	0
tower	51	0
keyboard	44	62
bag	40	165
telephone	26	1
file	14	294
motorcycle	12	4
cap	11	1
helmet	7	0
mailbox	5	0
telephone	5	0
microphone	4	0
bus	4	0
camera	3	0
train	2	0
knife	2	0
control	2	0
airplane	1	0
can	1	1

==> data/truncation_histogram.txt <==
bin_start CadEstate Scan2CAD
0.0 0.6101452998772515 0.04033777653709261
0.1 0.1469270075076361 0.12254867750715333
0.2 0.08963489480745625 0.19240700676948844
0.30000000000000004 0.055607890154434646 0.2023867680926792
0.4 0.03695298449944335 0.18054295484681415
0.5 0.0246353229996289 0.1414613720427106
0.6000000000000001 0.01742742142673632 0.08590969362830624
0.7000000000000001 0.011389911792412435 0.030427803754623492
0.8 0.0058234135480003425 0.0039081582804103565
0.9 0.0014558533870000856 6.978854072161351e-05

